Coupled Axial and Transverse Currents Method for Finite Element Modelling of Periodic Superconductors

In this paper, we propose the Coupled Axial and Transverse currents (I) (CATI) method, as an efficient and accurate finite element approach for modelling the electric and magnetic behavior of periodic composite superconducting conductors. The method consists of a pair of two-dimensional models coupled via circuit equations to account for the conductor geometrical periodicity. This allows to capture three-dimensional effects with two-dimensional models and leads to a significant reduction in computational time compared to conventional three-dimensional models. After presenting the method in detail, we verify it by comparison with reference finite element models, focussing on its application to twisted multifilamentary superconducting strands. In particular, we show that the CATI method captures the transition from uncoupled to coupled filaments, with accurate calculation of the interfilament coupling time constant. We then illustrate the capabilities of the method by generating a detailed loss map and magnetization curves of given strand types for a range of external transverse magnetic field excitations, with and without transport current.

==> data/strand_lossCycle_0p02T.txt <==
f total fil eddy coupling
0.01 1.08975457875253e-05 9.064092727691326e-06 3.760563521934793e-09 1.8145500847165032e-06
0.014839817889675654 1.1659998593077685e-05 8.848534132324954e-06 5.575418920333885e-09 2.6897144211085765e-06
0.022022019499873757 1.2862850172549038e-05 8.67843984120406e-06 8.384312039455223e-09 4.043480680983848e-06
0.03268027589410125 1.477226625741323e-05 8.53710747441524e-06 1.2734408166732564e-08 6.139018902233319e-06
0.048496934285281984 1.7670087567092302e-05 8.325218464180422e-06 1.8870538916739953e-08 9.094143355443794e-06
0.07196856730011521 2.1971588884584014e-05 8.112985413110043e-06 2.7949831332584616e-08 1.3463501628068973e-05
0.10680004325145755 2.8055480983473632e-05 7.904181054619398e-06 4.136894826148547e-08 1.9915284758163533e-05
0.15848931924611134 3.7452362267686e-05 7.680823922151604e-06 6.112940241128053e-08 2.940093814697946e-05
0.23519526350709588 5.0360403875396606e-05 7.402461490813221e-06 8.833220393354116e-08 4.242729396749285e-05
0.3490254878959581 6.860101346235943e-05 7.097690379643902e-06 1.276161060001205e-07 6.11511276509032e-05
0.5179474679231213 9.755959167076034e-05 6.736859947898075e-06 1.8959899884460903e-07 9.042194817470056e-05
0.7686246100397738 0.00013046638247483076 6.110114846632079e-06 2.6195810386938106e-07 0.0001238575922537413
1.1406249238513202 0.00016825458598759762 5.308163881898609e-06 3.484159287269949e-07 0.00016230372022383994
1.6926666150378762 0.0002065331925252792 4.3055029548143815e-06 4.4428607637582076e-07 0.00020163197018760752
2.5118864315095797 0.0002244448089383998 3.114006929796145e-06 5.183444268584007e-07 0.00022058804082118215
3.7275937203149416 0.00022143650230681521 2.2066890008706663e-06 5.707361609985272e-07 0.00021861639430970783
5.531681197617227 0.00019638977300975649 1.7635833311399721e-06 5.911435877349911e-07 0.00019421137831301003
8.208914159638253 0.00015151823503605234 1.5685778046262693e-06 6.18300297038785e-07 0.00014931834754075226
12.18187912010116 0.00011098859923984067 1.553046154827468e-06 7.037525218195119e-07 0.00010857066740197727
18.077686769634344 7.760878648040846e-05 1.5531927018604429e-06 8.732035248472722e-07 7.511157865935343e-05
26.826957952797272 5.2632812417772596e-05 1.5397161041893538e-06 1.15824125730408e-06 4.977184673892393e-05
39.810717055349734 3.630221577858911e-05 1.5076382889197325e-06 1.6100000230155787e-06 3.2821923444107825e-05
59.078379115879436 2.558140346135551e-05 1.4785068368357527e-06 2.3271816702433256e-06 2.1593069901484762e-05
87.67123872968686 1.961169949119883e-05 1.454736865557144e-06 3.506108708300094e-06 1.4303534478500454e-05
130.102521691083 1.6644356242132292e-05 1.4155187483624806e-06 5.121409830760142e-06 9.578114730384565e-06
193.06977288832496 1.554939240985745e-05 1.3732582811404383e-06 7.410160437015569e-06 6.494934355062611e-06
286.5120269663782 1.7154837271404134e-05 1.3385266992580648e-06 1.0967894321519923e-05 4.5243172023472754e-06
425.17863033828945 2.160703515225663e-05 1.3049548933800012e-06 1.6536986867149827e-05 3.3211968087995647e-06
630.957344480193 2.863117856337463e-05 1.2693191014156196e-06 2.467135320597681e-05 2.5370242487570263e-06
936.3292088239417 3.872857227693666e-05 1.2226578488075978e-06 3.534280240542132e-05 2.0459808315012144e-06
1389.4954943731389 5.424808078941783e-05 1.162842179842443e-06 5.116539948365746e-05 1.7459384354574483e-06
2061.986009502219 7.593645670550833e-05 1.080348395598583e-06 7.320800324808913e-05 1.5127288536750252e-06
3059.949687207196 0.000104598602956176 9.7356685376978e-07 0.00010225092123029434 1.3182870149289652e-06
4540.90961097248 0.00013590413151609901 7.747438686816965e-07 0.00013394157372236562 1.084076888052023e-06
6738.627168030941 0.00016446129485975708 5.257371378840588e-07 0.0001630240490712325 8.176769043123319e-07
10000.0 0.00018389630706458428 3.009009964846417e-07 0.00018303184397395637 5.603540682009481e-07


==> data/strand_lossCycle_0p2T.txt <==
f total fil eddy coupling
0.01 0.011037770144681644 0.010643486128552227 6.952421063887615e-07 0.00037493603860204905
0.014839817889675654 0.011153672951093306 0.010545923728860514 1.0249144364697964e-06 0.0005521151932214148
0.022022019499873757 0.011392849680378517 0.010510464565761168 1.531296803232205e-06 0.0008236977898059325
0.03268027589410125 0.01184063553875583 0.010532616731453523 2.3062516988876907e-06 0.0012381199042852816
0.048496934285281984 0.01229164959840002 0.010399872567184141 3.390373777686588e-06 0.0018167434692643702
0.07196856730011521 0.013074831824330889 0.010251850624541852 4.9729417616557615e-06 0.0026583342214067667
0.10680004325145755 0.014193944017088343 0.010081980638178636 7.262308661765278e-06 0.003868169734995205
0.15848931924611134 0.0157398097813496 0.00984879702980894 1.0543065964278894e-05 0.00558724724358433
0.23519526350709588 0.017858917018248356 0.009447822296587825 1.4948313787044354e-05 0.007877102217014379
0.3490254878959581 0.020172103692998187 0.008944334193584258 2.0853684788469624e-05 0.010861595924627748
0.5179474679231213 0.023749945905509422 0.00836622854295226 2.9417921569359578e-05 0.015026856913894285
0.7686246100397738 0.0265595537718298 0.007352984667588103 3.779507810930146e-05 0.01866291566968521
1.1406249238513202 0.02918016124841499 0.006240957290593224 4.7231579670817385e-05 0.022444337074543963
1.6926666150378762 0.03037806293237423 0.005063136785453812 5.5941555260229816e-05 0.024839201932326957
2.5118864315095797 0.029053678880886172 0.004154873285567858 6.276840307206077e-05 0.02436889297133742
3.7275937203149416 0.026456423292558876 0.0035841919317885934 6.912554997905537e-05 0.02237459699949756
5.531681197617227 0.022559812493772972 0.0031798690072457284 7.351385106841993e-05 0.01893123540678102
8.208914159638253 0.017587922492721956 0.0030972679264568118 8.048697336602484e-05 0.014200605739039108
12.18187912010116 0.013659358222672799 0.003078038099220546 9.7301866366816e-05 0.010180972718776429
18.077686769634344 0.010543626471873785 0.0031310033046979048 0.00012610677252049377 0.0070113223875520134
26.826957952797272 0.00812943215464292 0.0030863826237565034 0.00016912774561571133 0.004640684115000812
39.810717055349734 0.006711482618962279 0.003050860051605217 0.0002363590658690228 0.003067104922100286
59.078379115879436 0.005579073896948498 0.0030272572049772164 0.00034032210937065717 0.0020191602850924894
87.67123872968686 0.005074168827819303 0.003022966251917316 0.0005079293038462322 0.0013391103462210595
130.102521691083 0.004812472897252363 0.002973142003505847 0.0007361791669494032 0.0008966564261657001
193.06977288832496 0.004716185217367827 0.00290232318901367 0.0010600346433202947 0.0006077298109521034
286.5120269663782 0.004978576281118723 0.0028530252378517348 0.0015538200829692814 0.0004220828983382309
425.17863033828945 0.005542596140403443 0.002802920649768007 0.002300203326639035 0.0003074821110782004
630.957344480193 0.0064626197605655925 0.0027244661341464 0.0033806708261435625 0.00023266592590265114
936.3292088239417 0.007672994181959744 0.0025941070653869654 0.004765669345505276 0.00018532379233828042
1389.4954943731389 0.009585740956743857 0.002418311889061673 0.006743826720471963 0.00015571893174429888
2061.986009502219 0.01186179734760808 0.0021557418644570165 0.009280957696407336 0.0001316107716023355
3059.949687207196 0.01439714944017433 0.0018280702949586088 0.01228617205135165 0.00011130750009022842
4540.90961097248 0.016676069311545298 0.001339726079846381 0.015079852498698029 8.883699746508397e-05
6738.627168030941 0.01874145245496827 0.0008791706037156509 0.017611258790734666 6.494526471327746e-05
10000.0 0.019481600819408373 0.0004954258371248408 0.018875013846032056 4.265664383985164e-05


==> data/strand_lossCycle_2p0T.txt <==
f total fil eddy coupling
0.01 0.5208405121327206 0.43894430740832957 0.00013378032035251907 0.07892879563459305
0.014839817889675654 0.5648222909899888 0.44452269671340794 0.0001983528416687992 0.11654350484205243
0.022022019499873757 0.6356171506101971 0.45086041302726476 0.0002939939381300062 0.17132235414671035
0.03268027589410125 0.7194078464733611 0.4575686953732233 0.0004356123331594912 0.2515264866053046
0.048496934285281984 0.8488190437489572 0.4655344377133251 0.0006440173489521886 0.36669571257031747
0.07196856730011521 1.0183540245016973 0.4747069796792559 0.0009498805570003442 0.5319811875214924
0.10680004325145755 1.2690729093569024 0.49783228120191 0.0013993383676845722 0.7575739234884987
0.15848931924611134 1.6116165054036176 0.5270841665214907 0.0020555816281398773 1.0704745982996409
0.23519526350709588 2.008438180717044 0.5718898162184808 0.002933468201373938 1.429316255272694
0.3490254878959581 2.4589498769706 0.6849078801919554 0.004163430279191685 1.7689282713294203
0.5179474679231213 2.920568870147474 0.8884255271599371 0.005880267628950959 2.018693101111872
0.7686246100397738 3.1882777391025376 1.222047999072904 0.008251889630419588 1.925762086915137
1.1406249238513202 3.365348367809602 1.596032294861117 0.011777234207780053 1.650980057023739
1.6926666150378762 3.4211339108017196 2.004183002422413 0.016564589459586155 1.3393004077671335
2.5118864315095797 3.3851839133620443 2.3187956352392427 0.023398904815462446 0.9988501432602029
3.7275937203149416 3.3512770946511012 2.5628814127275885 0.03353300132936828 0.7176023687121604
5.531681197617227 3.3247033466646987 2.7485437418443865 0.048383625069254456 0.5078412822217174
8.208914159638253 3.3299292194274632 2.861391805966818 0.07049819748675741 0.354859899807927
12.18187912010116 3.332700466091673 2.945577484517048 0.1023065834505619 0.24654520336917038
18.077686769634344 3.332489999540372 2.995955011807524 0.1480022887970254 0.17022167405605373
26.826957952797272 3.385959336306766 3.022433534763911 0.21501697414753537 0.11706544739488461
39.810717055349734 3.4402698007614463 3.029772799931555 0.31069078610884804 0.08024319670067387
59.078379115879436 3.581273874391167 3.0365369146134054 0.45033779704104604 0.05505763715099515
87.67123872968686 3.736283949585009 3.007403372334623 0.6430760200835727 0.037580075134754344
130.102521691083 3.97414928554048 2.963083568887983 0.9092042923409128 0.025767211911997726
193.06977288832496 4.196516935963924 2.877826360231068 1.2610605465237112 0.01764780894910415
286.5120269663782 4.465250758947209 2.7357388793424247 1.6935407255376658 0.012169466568107742
425.17863033828945 4.736673156191118 2.5149331362497707 2.1650554843803826 0.008553746345742103
630.957344480193 4.989870575265163 2.2590651770091514 2.64369490098267 0.0061858737335151875
936.3292088239417 5.030193732455538 1.9218590599257592 3.054990936672957 0.004593339064283239
1389.4954943731389 4.838355168758514 1.5317665464288328 3.2461359978423876 0.003579638509527909
2061.986009502219 4.508790704357321 1.1639973878422942 3.3022304351362575 0.002811362409860664
3059.949687207196 4.0867046560479 0.8410701439913273 3.229868036524989 0.0022211838010024443
4540.90961097248 3.535510916449507 0.5661696368926288 2.947051821055171 0.0017544715289819649
6738.627168030941 3.0303996343700237 0.35927639517982585 2.6593112159738372 0.0013330951462844193
10000.0 2.5403686419897618 0.21590722429860937 2.3227376616637274 0.0009726609751245369

